A Performance Analyzer for a Public Cloud's ML-Augmented VM Allocator

Cloud operators increasingly deploy multiple ML models in their VM allocation pipelines. In such settings, individually benign predictions can shift and compound, severely degrading performance. In a cloud provider's VM placement pipeline, CPU, memory, and lifetime prediction models jointly determine server count, live migration frequency, and network utilization; yet no existing approach can systematically stress-test how these models adversely interact. Deterministic adversarial analyzers cannot capture probabilistic ML behavior, so operators miss failures that arise only from correlated distributional shifts across models In SANJESH, we formulate a bi-level optimization that captures how the ML models behave statistically and uncovers how they adversely interact. The outer level searches over what predictions the ML models could produce under distributional uncertainty to find adversarial conditions; the inner level evaluates how the VM allocator behaves given those predictions. When we applied it to the operator's production traces, SANJESH uncovered scenarios that cause $4\times$ worse performance than the operators' evaluator detected.

==> figures/Gap-Progress/Genetics_400_Gap_Progress.csv <==
TimeFound,mean,std
0.0,2.0022988505747126,0.23162559481029887
0.5,8.044725566210976,1.0494311612184362
1.0,8.402162823913487,1.1002859523390882
1.5,8.63640073454397,1.120245450553031
2.0,8.800652927973884,1.1281856776107575
2.5,8.958253417669864,1.135005758923868
3.0,9.049867374005306,1.1620511807168885
3.5,9.148908386043665,1.196379798223071
4.0,9.215792695368293,1.2124534041142991
4.5,9.28867578045297,1.2466945812388066
5.0,9.350295857988167,1.252365380073544
5.5,9.406529279738828,1.2582344730678654
6.0,9.459212405631503,1.2556226530934478
6.5,9.50781473168741,1.266142274882699
7.0,9.55690675372373,1.2730930723320804
7.5,9.589634768414609,1.2818251729023598
8.0,9.619791879208325,1.2882089236343053
8.5,9.664068557437258,1.2977895159830581
9.0,9.730095898796165,1.313455157159026
9.5,9.779106304835746,1.3224003433324174
10.0,9.823097327076107,1.3326241392572096
10.5,9.853866557845338,1.3424324953163096
11.0,9.879534788818608,1.3492657673011654
11.5,9.902591307896348,1.353483405621982
12.0,9.921689451132421,1.3564326752838387
12.5,9.921689451132421,1.3564326752838387
13.0,9.921689451132421,1.3564326752838387
13.5,9.921689451132421,1.3564326752838387
14.0,9.921689451132421,1.3564326752838387
14.5,9.921689451132421,1.3564326752838387
15.0,9.921689451132421,1.3564326752838387
15.5,9.921689451132421,1.3564326752838387
16.0,9.921689451132421,1.3564326752838387
16.5,9.921689451132421,1.3564326752838387
17.0,9.921689451132421,1.3564326752838387
17.5,9.921689451132421,1.3564326752838387
18.0,9.921689451132421,1.3564326752838387
18.5,9.921689451132421,1.3564326752838387
19.0,9.921689451132421,1.3564326752838387
19.5,9.921689451132421,1.3564326752838387
20.0,9.921689451132421,1.3564326752838387


==> figures/Gap-Progress/HillClimbing_400_Gap_Progress.csv <==
TimeFound,mean,std
0.0,1.2442145593869731,0.5983579959971603
0.5,3.4726053639846746,0.42491783683327616
1.0,3.636206896551724,0.4275656217663439
1.5,3.7587739463601535,0.44432708320404585
2.0,3.8077394636015325,0.45201655222734693
2.5,3.8490804597701147,0.4637351964990193
3.0,3.8816858237547893,0.48900264596404264
3.5,3.9009195402298853,0.4984764917218675
4.0,3.9106130268199233,0.5008097596044251
4.5,3.9247892720306514,0.5154362373389554
5.0,3.934444444444445,0.5254894908324116
5.5,3.9404980842911876,0.5284877803910967
6.0,3.9475862068965517,0.5337077670688373
6.5,3.953409961685824,0.5379965394483913
7.0,3.9543295019157085,0.5382535649996069
7.5,3.9670114942528736,0.5504875735171885
8.0,3.9671647509578545,0.550506440798638
8.5,3.9681226053639844,0.5516779770496526
9.0,3.9690038314176244,0.5521215565486758
9.5,3.9707662835249047,0.55288183484269
10.0,3.9768582375478925,0.5583933374511184
10.5,3.978007662835249,0.559680536911192
11.0,3.978007662835249,0.559680536911192
11.5,3.978007662835249,0.559680536911192
12.0,3.9800766283524904,0.5616520981375428
12.5,3.9800766283524904,0.5616520981375428
13.0,3.983103448275862,0.5620410259526951
13.5,3.983103448275862,0.5620410259526951
14.0,3.983103448275862,0.5620410259526951
14.5,3.9843295019157092,0.5628930334546768
15.0,3.9843295019157092,0.5628930334546768
15.5,3.9843295019157092,0.5628930334546768
16.0,3.9843295019157092,0.5628930334546768
16.5,3.9843295019157092,0.5628930334546768
17.0,3.9843295019157092,0.5628930334546768
17.5,3.9843295019157092,0.5628930334546768
18.0,3.9843295019157092,0.5628930334546768
18.5,3.9843295019157092,0.5628930334546768
19.0,3.9843295019157092,0.5628930334546768
19.5,3.9843295019157092,0.5628930334546768
20.0,3.9843295019157092,0.5628930334546768


==> figures/Gap-Progress/SA_400_Gap_Progress.csv <==
TimeFound,mean,std
0.0,1.2438836447697939,0.6019650552876171
0.5,3.6729724523213254,0.8586606899400764
1.0,4.043999229435562,0.897593375688832
1.5,4.337892506260836,1.0289872101878066
2.0,4.5248699672510115,1.08513707618528
2.5,4.648429974956656,1.0981661046191753
3.0,4.791331150067425,1.1171323362884271
3.5,4.920477749951839,1.1349417231445076
4.0,5.008360624157195,1.1528627071475548
4.5,5.08900019264111,1.1560287452073084
5.0,5.1671354267000575,1.1904719717034085
5.5,5.2254671546908105,1.1830219648427922
6.0,5.31234829512618,1.2115403981581283
6.5,5.3908302831824315,1.2330929638830794
7.0,5.454440377576574,1.2753776668472832
7.5,5.5323829705259095,1.2976865861491014
8.0,5.592641109612791,1.3189939874849406
8.5,5.64669620497014,1.316815688017923
9.0,5.690695434405702,1.324675497817425
9.5,5.745713735311116,1.338994696630239
10.0,5.796301290695434,1.33722290942017
10.5,5.850086688499326,1.3428782760228313
11.0,5.883182431130804,1.3473285960331325
11.5,5.926334039684068,1.3377192050983158
12.0,5.9657869389327685,1.3552546551225695
12.5,6.00782122905028,1.3838702987878695
13.0,6.056289732228858,1.4059067236227027
13.5,6.085802350221538,1.4287750174523122
14.0,6.103178578308611,1.4371371745111985
14.5,6.13403968406858,1.4548036510199804
15.0,6.159660951647081,1.463195136170472
15.5,6.198767096898478,1.465507922511075
16.0,6.2369485648237335,1.4641752971133428
16.5,6.269851666345598,1.485896686076887
17.0,6.307647852051628,1.5152638151063615
17.5,6.341475630899634,1.529790370593077
18.0,6.362396455403583,1.5370285527599292
18.5,6.382084376806011,1.5442194033687904
19.0,6.3949913311500675,1.5494830418954098
19.5,6.416066268541708,1.5536898783193052
20.0,6.435137738393373,1.5621745805636502


==> figures/Gap-Progress/Simulation_400_Gap_Progress.csv <==
TimeFound,mean,std
0.0,0,0
0.5,3.0,0.24158721205369477
1.0,3.182758620689655,0.21634248133400188
1.5,3.2296551724137927,0.2063607365760536
2.0,3.3055172413793104,0.22150352801056156
2.5,3.339310344827586,0.20943020799952486
3.0,3.3482758620689657,0.19818838650081655
3.5,3.403448275862069,0.1958008106675061
4.0,3.412413793103448,0.1740094742623018
4.5,3.412413793103448,0.1740094742623018
5.0,3.412413793103448,0.1740094742623018
5.5,3.5344827586206895,0.29026117960334824
6.0,3.54,0.2806490787507061
6.5,3.54,0.2806490787507061
7.0,3.5724137931034483,0.24252601186028386
7.5,3.5724137931034483,0.24252601186028386
8.0,3.5724137931034483,0.24252601186028386
8.5,3.5724137931034483,0.24252601186028386
9.0,3.5910344827586207,0.23484421093278096
9.5,3.609655172413793,0.23206324393896427
10.0,3.609655172413793,0.23206324393896427
10.5,3.6737931034482756,0.2627546987368328
11.0,3.6737931034482756,0.2627546987368328
11.5,3.6737931034482756,0.2627546987368328
12.0,3.6737931034482756,0.2627546987368328
12.5,3.6737931034482756,0.2627546987368328
13.0,3.6834482758620686,0.2549227317334524
13.5,3.6834482758620686,0.2549227317334524
14.0,3.6834482758620686,0.2549227317334524
14.5,3.789655172413793,0.29405974265439144
15.0,3.789655172413793,0.29405974265439144
15.5,3.789655172413793,0.29405974265439144
16.0,3.789655172413793,0.29405974265439144
16.5,3.8324137931034485,0.29227152615220553
17.0,3.8324137931034485,0.29227152615220553
17.5,3.8324137931034485,0.29227152615220553
18.0,3.9048275862068964,0.3470396481289956
18.5,3.9048275862068964,0.3470396481289956
19.0,3.9048275862068964,0.3470396481289956
19.5,3.9413793103448276,0.3259385869738819
20.0,3.946206896551724,0.32270491087970626


==> figures/SANJESH.csv <==
TimeFound,mean,std
0.0,0.0,0.0
0.08583333333333333,0.0,0.0
0.5858333333333333,0.5649655172413793,0.5882079436881449
1.0858333333333334,1.3704022988505749,0.9340856864075325
1.5858333333333334,1.5172413793103448,1.1508937745858647
2.0858333333333334,1.802043422733078,1.3105553576717206
2.5858333333333334,2.32192118226601,1.4076464252206071
3.0858333333333334,2.8060344827586206,1.3663367560378616
3.5858333333333334,3.0238505747126436,1.4022293446698235
4.085833333333333,3.43289124668435,1.5910251350992852
4.585833333333333,3.975331564986737,1.620989757191734
5.085833333333333,4.449379310344828,1.660191957727829
5.585833333333333,4.723076923076923,1.8791782982349525
6.085833333333333,5.341114058355438,1.8986919392613062
6.585833333333333,6.297931034482758,2.2246435653804504
7.085833333333333,6.9579310345276975,2.3391820896056754
7.585833333333333,7.227377220480669,2.2526252915360843
8.085833333333333,8.46497277676951,2.297724499500449
8.585833333333333,8.870689655172415,2.4251593203596595
9.085833333333333,9.35713527851459,2.5553040161987934
9.585833333333333,9.268439509059029,1.891052371819282
10.085833333333333,9.181681034482759,2.227135988892721
10.585833333333333,9.461230195712954,1.904970519683416
11.085833333333333,9.240038314176244,1.6136634356314876
11.585833333333333,9.57707625060709,1.831664851052486
12.085833333333333,9.078416347381864,1.3074016161900222
12.585833333333333,9.097640653357532,2.1176422838054805
13.085833333333333,8.898850574712643,1.7096914003861263
13.585833333333333,9.537715517241379,1.7616793696933941
14.085833333333333,8.413793103448276,1.5500711502215332
14.585833333333333,8.495448275862069,1.2656608017792612
15.085833333333333,9.580459770114942,0.9724286147221152
15.585833333333333,9.639350912778905,0.842388331887175
16.085833333333333,9.231237322515213,0.5391736181690286
17.585833333333333,9.106896551724137,0.12325906737366307
18.085833333333333,9.53103448275862,0.15605115171013495
18.585833333333333,9.961379310344828,0.1702345028749582
19.085833333333333,10.26896551724138,0.0

